Magnetic fields in A stars besides Ap stars

I review ongoing efforts to understand the incidence of magnetism in intermediate-mass stars that are different from the magnetic Ap stars. This includes the search for magnetic fields in chemically peculiar stars of the Am and HgMn types as well as in normal A and late-B stars. I discuss different techniques for detection of weak stellar magnetic fields and present a critical evaluation of the recent magnetic detections in non-Ap stars. Special attention is given to the magnetic status of HgMn stars and to the discovery of weak polarization signatures in Sirius and Vega.

==> instruction_for_author_revised_GM.txt <==
Instruction for the author.

The archive example.tar includes

(i) LATEX style files sfm.cls and sf.def;
(ii) spec.tex for running LATEX;
(iii) the folder author1 that includes the LATEX template file example.tex and also the three ps-files with figures for testing LATEX compilation;
(iv) the resulting file spec.pdf.  

I. We recommend to have in your working folder 
spec.tex, sfm.cls, sf.def,
and a sub-folder that includes all the files related to your paper, say, yourpaper.tex, fig1.ps, etc. 
It would be suitable this sub-folder to have your family name, say,
yourfamilyname. (If you have more than one contribution to publish,
create one sub-folder for each of them and append a roman numeral to
the sub-folder names so as to distinguish them: yourfamilyname1,
yourfamilyname2,...) 

II. Prepare LATEX file of your paper as shown in example.tex, WITHOUT \begin{document} and \end{document}. When including fig1.ps in yourpaper.tex, indicate a full path like this 
yourfamilyname/fig1.ps

eps files are also accepted.

II. We kindly ask to check how your LATEX file (yourpaper.tex) works.

 - In spec.tex, replace 
\input{author1/example.tex} 
with \input{yourfamilyname/yourpaper.tex}

 - In your working folder, run

latex spec.tex

When first running latex spec.tex,

you see the warning

! Package babel Error: You haven't loaded the option russian yet.

Ignore it and repeat latex spec.tex.

III. Having been sure that LATEX compilation is successful, create a gzipped tar file yourfamilyname.tgz with the sub-folder yourfamilyname and also your resulting spec.pdf:

tar cvfz yourfamilyname.tgz yourfamilyname spec.tex spec.pdf

and email it to astars2013@inasan.ru.


